A Risk Minimization Framework for Channel Estimation in OFDM Systems

We address the problem of channel estimation for cyclic-prefix (CP) Orthogonal Frequency Division Multiplexing (OFDM) systems. We model the channel as a vector of unknown deterministic constants and hence, do not require prior knowledge of the channel statistics. Since the mean-square error (MSE) is not computable in practice, in such a scenario, we propose a novel technique using Stein's lemma to obtain an unbiased estimate of the mean-square error, namely the Stein's unbiased risk estimate (SURE). We obtain an estimate of the channel from noisy observations using linear and nonlinear denoising functions, whose parameters are chosen to minimize SURE. Based on computer simulations, we show that using SURE-based channel estimate in equalization offers an improvement in signal-to-noise ratio of around 2.25 dB over the maximum-likelihood channel estimate, in practical channel scenarios, without assuming prior knowledge of channel statistics.

==> SetA1/p1/fig/TikZ/datFiles/fig1-line1.dat <==
0	0.9998
3	0.50089
6	0.2513
9	0.12573
12	0.06318
15	0.031627
18	0.015862
21	0.0079408


==> SetA1/p1/fig/TikZ/datFiles/fig1-line2.dat <==
0	0.12913
3	0.078063
6	0.044926
9	0.024919
12	0.013629
15	0.0072278
18	0.0037702
21	0.0019589


==> SetA1/p1/fig/TikZ/datFiles/fig1-line3.dat <==
0	0.31351
3	0.18326
6	0.10405
9	0.058062
12	0.032775
15	0.018875
18	0.010926
21	0.0062472


==> SetA1/p1/fig/TikZ/datFiles/fig1-line4.dat <==
0	0.26023
3	0.15224
6	0.088697
9	0.051301
12	0.029589
15	0.016948
18	0.0095895
21	0.0053521


==> SetA1/p1/fig/TikZ/datFiles/fig1-line5.dat <==
0	0.58187
3	0.31161
6	0.16578
9	0.087481
12	0.046215
15	0.024498
18	0.01332
21	0.0073154


==> SetA1/p1/fig/TikZ/datFiles/fig1-line6.dat <==
0	0.48541
3	0.35227
6	0.2683
9	0.21756
12	0.18566
15	0.16862
18	0.15878
21	0.15462


==> SetA1/p1/fig/TikZ/datFiles/fig10-line1.dat <==
0	0.44581
3	0.40213
6	0.31003
9	0.1694
12	0.054639
15	0.0098066
18	0.0011611
21	0.00011504


==> SetA1/p1/fig/TikZ/datFiles/fig10-line2.dat <==
0	0.17487
3	0.054729
6	0.009778
9	0.0010423
12	9.3396e-05
15	1.22e-05
18	1.5999e-06
21	0


==> SetA1/p1/fig/TikZ/datFiles/fig10-line3.dat <==
0	0.35868
3	0.25715
6	0.13563
9	0.044468
12	0.0094949
15	0.0015602
18	0.00018867
21	1.4062e-05


==> SetA1/p1/fig/TikZ/datFiles/fig10-line4.dat <==
0	0.34137
3	0.21921
6	0.095177
9	0.024104
12	0.0040227
15	0.00053262
18	4.3164e-05
21	1.0352e-05


==> SetA1/p1/fig/TikZ/datFiles/fig10-line5.dat <==
0	0.3132
3	0.17805
6	0.063727
9	0.012713
12	0.0016904
15	0.00017949
18	1.7399e-05
21	3.0999e-06


==> SetA1/p1/fig/TikZ/datFiles/fig10-line6.dat <==
0	0.27902
3	0.13366
6	0.037716
9	0.0060637
12	0.00072817
15	8.6397e-05
18	7.5997e-06
21	0


==> SetA1/p1/fig/TikZ/datFiles/fig10-line7.dat <==
0	0.24596
3	0.10252
6	0.023997
9	0.0034491
12	0.00034759
15	3.7099e-05
18	2.8999e-06
21	1.3999e-06


==> SetA1/p1/fig/TikZ/datFiles/fig11-line1.dat <==
0	0.43006
3	0.35787
6	0.16577
9	0.0137
12	0.00016734
15	2.3438e-07
18	0
21	0


==> SetA1/p1/fig/TikZ/datFiles/fig11-line2.dat <==
0	0.0075857
3	3.4599e-05
6	0
9	0
12	0
15	0
18	0
21	0


==> SetA1/p1/fig/TikZ/datFiles/fig11-line3.dat <==
0	0.069469
3	0.0035302
6	4.2188e-05
9	0
12	0
15	0
18	0
21	0


==> SetA1/p1/fig/TikZ/datFiles/fig11-line4.dat <==
0	0.038386
3	0.00073445
6	1.0937e-06
9	0
12	0
15	0
18	0
21	0


==> SetA1/p1/fig/TikZ/datFiles/fig11-line5.dat <==
0	0.024602
3	0.00025229
6	0
9	0
12	0
15	0
18	0
21	0


==> SetA1/p1/fig/TikZ/datFiles/fig11-line6.dat <==
0	0.018476
3	0.00013389
6	0
9	0
12	0
15	0
18	0
21	0


==> SetA1/p1/fig/TikZ/datFiles/fig11-line7.dat <==
0	0.016005
3	9.1696e-05
6	0
9	0
12	0
15	0
18	0
21	0


==> SetA1/p1/fig/TikZ/datFiles/fig12-line1.dat <==
0	0.42441
3	0.35074
6	0.25265
9	0.15855
12	0.088166
15	0.047826
18	0.024268
21	0.013661


==> SetA1/p1/fig/TikZ/datFiles/fig12-line2.dat <==
0	0.14905
3	0.089185
6	0.04627
9	0.023534
12	0.011377
15	0.0063276
18	0.0038705
21	0.0015225


==> SetA1/p1/fig/TikZ/datFiles/fig12-line3.dat <==
0	0.20518
3	0.12027
6	0.067051
9	0.035028
12	0.018168
15	0.0087207
18	0.0048391
21	0.0022605


==> SetA1/p1/fig/TikZ/datFiles/fig12-line4.dat <==
0	0.18671
3	0.10786
6	0.058177
9	0.030849
12	0.016362
15	0.0078695
18	0.0037863
21	0.0019791


==> SetA1/p1/fig/TikZ/datFiles/fig12-line5.dat <==
0	0.17535
3	0.10141
6	0.054855
9	0.027966
12	0.014248
15	0.0072967
18	0.0032028
21	0.0019586


==> SetA1/p1/fig/TikZ/datFiles/fig12-line6.dat <==
0	0.17181
3	0.097643
6	0.054131
9	0.027588
12	0.014912
15	0.0068008
18	0.0035617
21	0.0021709


==> SetA1/p1/fig/TikZ/datFiles/fig12-line7.dat <==
0	0.1701
3	0.097949
6	0.051546
9	0.027435
12	0.014445
15	0.0070104
18	0.0039179
21	0.0015663


==> SetA1/p1/fig/TikZ/datFiles/fig13-line1.dat <==
0	0.0039102
3	0.0019329
6	0.00098759
9	0.0004933
12	0.0002471
15	0.0001244
18	6.2183e-05
21	3.1397e-05


==> SetA1/p1/fig/TikZ/datFiles/fig13-line2.dat <==
0	0.029714
3	0.014671
6	0.0073512
9	0.0036578
12	0.001825
15	0.00091575
18	0.00045918
21	0.00023134


==> SetA1/p1/fig/TikZ/datFiles/fig13-line3.dat <==
0	0.03736
3	0.018433
6	0.0092027
9	0.004619
12	0.0023055
15	0.0011554
18	0.00057521
21	0.00029039


==> SetA1/p1/fig/TikZ/datFiles/fig2-line1.dat <==
0	1
3	0.50114
6	0.25134
9	0.12594
12	0.063138
15	0.031617
18	0.015857
21	0.0079371


==> SetA1/p1/fig/TikZ/datFiles/fig2-line2.dat <==
0	0.015351
3	0.0077838
6	0.0039009
9	0.0019733
12	0.00097776
15	0.00049543
18	0.00024713
21	0.00012427


==> SetA1/p1/fig/TikZ/datFiles/fig2-line3.dat <==
0	0.28825
3	0.16079
6	0.085315
9	0.044119
12	0.022515
15	0.011371
18	0.0057103
21	0.0028759


==> SetA1/p1/fig/TikZ/datFiles/fig2-line4.dat <==
0	0.077179
3	0.03835
6	0.019131
9	0.0096173
12	0.0048116
15	0.0024033
18	0.0012083
21	0.00060703


==> SetA1/p1/fig/TikZ/datFiles/fig2-line5.dat <==
0	-0.41996
3	-0.54185
6	-0.792
9	-1.2364
12	-1.8845
15	-2.7614
18	-3.7521
21	-4.8897


==> SetA1/p1/fig/TikZ/datFiles/fig2-line6.dat <==
0	-0.41757
3	-0.53921
6	-0.7969
9	-1.2585
12	-1.9362
15	-2.7933
18	-3.8592
21	-4.7955


==> SetA1/p1/fig/TikZ/datFiles/fig23-line1.dat <==
-3	-3
-2.9	-2.9
-2.8	-2.8
-2.7	-2.7
-2.6	-2.6
-2.5	-2.5
-2.4	-2.4
-2.3	-2.3
-2.2	-2.2
-2.1	-2.1
-2	-2
-1.9	-1.9
-1.8	-1.8
-1.7	-1.7
-1.6	-1.6
-1.5	-1.5
-1.4	-1.4
-1.3	-1.3
-1.2	-1.2
-1.1	-1.1
-1	-1
-0.9	-0.9
-0.8	-0.8
-0.7	-0.7
-0.6	-0.6
-0.5	-0.5
-0.4	-0.4
-0.3	-0.3
-0.2	-0.2
-0.1	-0.1
0	0
0.1	0.1
0.2	0.2
0.3	0.3
0.4	0.4
0.5	0.5
0.6	0.6
0.7	0.7
0.8	0.8
0.9	0.9
1	1
1.1	1.1
1.2	1.2
1.3	1.3
1.4	1.4
1.5	1.5
1.6	1.6
1.7	1.7
1.8	1.8
1.9	1.9
2	2
2.1	2.1
2.2	2.2
2.3	2.3
2.4	2.4
2.5	2.5
2.6	2.6
2.7	2.7
2.8	2.8
2.9	2.9
3	3


==> SetA1/p1/fig/TikZ/datFiles/fig23-line2.dat <==
-3	-2
-2.9	-1.9
-2.8	-1.8
-2.7	-1.7
-2.6	-1.6
-2.5	-1.5
-2.4	-1.4
-2.3	-1.3
-2.2	-1.2
-2.1	-1.1
-2	-1
-1.9	-0.9
-1.8	-0.8
-1.7	-0.7
-1.6	-0.6
-1.5	-0.5
-1.4	-0.4
-1.3	-0.3
-1.2	-0.2
-1.1	-0.1
-1	-0
-0.9	-0
-0.8	-0
-0.7	-0
-0.6	-0
-0.5	-0
-0.4	-0
-0.3	-0
-0.2	-0
-0.1	-0
0	0
0.1	0
0.2	0
0.3	0
0.4	0
0.5	0
0.6	0
0.7	0
0.8	0
0.9	0
1	0
1.1	0.1
1.2	0.2
1.3	0.3
1.4	0.4
1.5	0.5
1.6	0.6
1.7	0.7
1.8	0.8
1.9	0.9
2	1
2.1	1.1
2.2	1.2
2.3	1.3
2.4	1.4
2.5	1.5
2.6	1.6
2.7	1.7
2.8	1.8
2.9	1.9
3	2


==> SetA1/p1/fig/TikZ/datFiles/fig23-line3.dat <==
-3	-3
-2.9	-2.9
-2.8	-2.8
-2.7	-2.7
-2.6	-2.6
-2.5	-2.5
-2.4	-2.4
-2.3	-2.3
-2.2	-2.2
-2.1	-2.1
-2	-2
-1.9	-1.9
-1.8	-1.8
-1.7	-1.7
-1.6	-1.6
-1.5	-1.5
-1.4	-1.4
-1.3	-1.3
-1.2	-1.2
-1.1	-1.1
-1	-0
-0.9	-0
-0.8	-0
-0.7	-0
-0.6	-0
-0.5	-0
-0.4	-0
-0.3	-0
-0.2	-0
-0.1	-0
0	0
0.1	0
0.2	0
0.3	0
0.4	0
0.5	0
0.6	0
0.7	0
0.8	0
0.9	0
1	0
1.1	1.1
1.2	1.2
1.3	1.3
1.4	1.4
1.5	1.5
1.6	1.6
1.7	1.7
1.8	1.8
1.9	1.9
2	2
2.1	2.1
2.2	2.2
2.3	2.3
2.4	2.4
2.5	2.5
2.6	2.6
2.7	2.7
2.8	2.8
2.9	2.9
3	3


==> SetA1/p1/fig/TikZ/datFiles/fig23-line4.dat <==
-3	-2.9996
-2.9	-2.8994
-2.8	-2.7989
-2.7	-2.6982
-2.6	-2.597
-2.5	-2.4952
-2.4	-2.3924
-2.3	-2.2884
-2.2	-2.1826
-2.1	-2.0745
-2	-1.9634
-1.9	-1.8486
-1.8	-1.7295
-1.7	-1.6055
-1.6	-1.4763
-1.5	-1.3419
-1.4	-1.2028
-1.3	-1.0601
-1.2	-0.91569
-1.1	-0.77198
-1	-0.63212
-0.9	-0.49963
-0.8	-0.37817
-0.7	-0.27116
-0.6	-0.18139
-0.5	-0.1106
-0.4	-0.059142
-0.3	-0.025821
-0.2	-0.0078421
-0.1	-0.00099502
0	0
0.1	0.00099502
0.2	0.0078421
0.3	0.025821
0.4	0.059142
0.5	0.1106
0.6	0.18139
0.7	0.27116
0.8	0.37817
0.9	0.49963
1	0.63212
1.1	0.77198
1.2	0.91569
1.3	1.0601
1.4	1.2028
1.5	1.3419
1.6	1.4763
1.7	1.6055
1.8	1.7295
1.9	1.8486
2	1.9634
2.1	2.0745
2.2	2.1826
2.3	2.2884
2.4	2.3924
2.5	2.4952
2.6	2.597
2.7	2.6982
2.8	2.7989
2.9	2.8994
3	2.9996


==> SetA1/p1/fig/TikZ/datFiles/fig24-line1.dat <==
-2	0.7169
-1.9	0.57587
-1.8	0.45026
-1.7	0.34005
-1.6	0.24525
-1.5	0.16586
-1.4	0.10187
-1.3	0.053291
-1.2	0.02012
-1.1	0.0023564
-1	0
-0.9	0.013051
-0.8	0.041509
-0.7	0.085375
-0.6	0.14465
-0.5	0.21933
-0.4	0.30942
-0.3	0.41491
-0.2	0.53581
-0.1	0.67212
0	0.82384


==> SetA1/p1/fig/TikZ/datFiles/fig24-line2.dat <==
-2	0.81719
-1.9	0.65797
-1.8	0.51597
-1.7	0.39119
-1.6	0.28364
-1.5	0.19331
-1.4	0.1202
-1.3	0.064318
-1.2	0.025656
-1.1	0.0042167
-1	0
-0.9	0.013006
-0.8	0.043235
-0.7	0.090686
-0.6	0.15536
-0.5	0.23726
-0.4	0.33638
-0.3	0.45272
-0.2	0.58628
-0.1	0.73707
0	0.90508


==> SetA1/p1/fig/TikZ/datFiles/fig24-line3.dat <==
-2	0.56072
-1.9	0.43481
-1.8	0.32485
-1.7	0.23084
-1.6	0.15277
-1.5	0.090656
-1.4	0.044489
-1.3	0.01427
-1.2	0
-1.1	0.0016783
-1	0.019305
-0.9	0.052881
-0.8	0.1024
-0.7	0.16788
-0.6	0.2493
-0.5	0.34667
-0.4	0.45999
-0.3	0.58925
-0.2	0.73447
-0.1	0.89563
0	1.0727


==> SetA1/p1/fig/TikZ/datFiles/fig24-line4.dat <==
-2	0.87815
-1.9	0.72124
-1.8	0.57973
-1.7	0.45365
-1.6	0.34298
-1.5	0.24773
-1.4	0.1679
-1.3	0.10349
-1.2	0.054489
-1.1	0.020909
-1	0.0027457
-0.9	0
-0.8	0.012672
-0.7	0.040761
-0.6	0.084267
-0.5	0.14319
-0.4	0.21753
-0.3	0.30729
-0.2	0.41247
-0.1	0.53306
0	0.66907


==> SetA1/p1/fig/TikZ/datFiles/fig25-line1.dat <==
-3	-3
-2.9	-2.9
-2.8	-2.8
-2.7	-2.7
-2.6	-2.6
-2.5	-2.5
-2.4	-2.4
-2.3	-2.3
-2.2	-2.2
-2.1	-2.1
-2	-2
-1.9	-1.9
-1.8	-1.8
-1.7	-1.7
-1.6	-1.6
-1.5	-1.5
-1.4	-1.4
-1.3	-1.3
-1.2	-1.2
-1.1	-1.1
-1	-1
-0.9	-0.9
-0.8	-0.8
-0.7	-0.7
-0.6	-0.6
-0.5	-0.5
-0.4	-0.4
-0.3	-0.3
-0.2	-0.2
-0.1	-0.1
0	0
0.1	0.1
0.2	0.2
0.3	0.3
0.4	0.4
0.5	0.5
0.6	0.6
0.7	0.7
0.8	0.8
0.9	0.9
1	1
1.1	1.1
1.2	1.2
1.3	1.3
1.4	1.4
1.5	1.5
1.6	1.6
1.7	1.7
1.8	1.8
1.9	1.9
2	2
2.1	2.1
2.2	2.2
2.3	2.3
2.4	2.4
2.5	2.5
2.6	2.6
2.7	2.7
2.8	2.8
2.9	2.9
3	3


==> SetA1/p1/fig/TikZ/datFiles/fig25-line2.dat <==
-3	-2
-2.9	-1.9
-2.8	-1.8
-2.7	-1.7
-2.6	-1.6
-2.5	-1.5
-2.4	-1.4
-2.3	-1.3
-2.2	-1.2
-2.1	-1.1
-2	-1
-1.9	-0.9
-1.8	-0.8
-1.7	-0.7
-1.6	-0.6
-1.5	-0.5
-1.4	-0.4
-1.3	-0.3
-1.2	-0.2
-1.1	-0.1
-1	-0
-0.9	-0
-0.8	-0
-0.7	-0
-0.6	-0
-0.5	-0
-0.4	-0
-0.3	-0
-0.2	-0
-0.1	-0
0	0
0.1	0
0.2	0
0.3	0
0.4	0
0.5	0
0.6	0
0.7	0
0.8	0
0.9	0
1	0
1.1	0.1
1.2	0.2
1.3	0.3
1.4	0.4
1.5	0.5
1.6	0.6
1.7	0.7
1.8	0.8
1.9	0.9
2	1
2.1	1.1
2.2	1.2
2.3	1.3
2.4	1.4
2.5	1.5
2.6	1.6
2.7	1.7
2.8	1.8
2.9	1.9
3	2


==> SetA1/p1/fig/TikZ/datFiles/fig25-line3.dat <==
-3	-3
-2.9	-2.9
-2.8	-2.8
-2.7	-2.7
-2.6	-2.6
-2.5	-2.5
-2.4	-2.4
-2.3	-2.3
-2.2	-2.2
-2.1	-2.1
-2	-2
-1.9	-1.9
-1.8	-1.8
-1.7	-1.7
-1.6	-1.6
-1.5	-1.5
-1.4	-1.4
-1.3	-1.3
-1.2	-1.2
-1.1	-1.1
-1	-0
-0.9	-0
-0.8	-0
-0.7	-0
-0.6	-0
-0.5	-0
-0.4	-0
-0.3	-0
-0.2	-0
-0.1	-0
0	0
0.1	0
0.2	0
0.3	0
0.4	0
0.5	0
0.6	0
0.7	0
0.8	0
0.9	0
1	0
1.1	1.1
1.2	1.2
1.3	1.3
1.4	1.4
1.5	1.5
1.6	1.6
1.7	1.7
1.8	1.8
1.9	1.9
2	2
2.1	2.1
2.2	2.2
2.3	2.3
2.4	2.4
2.5	2.5
2.6	2.6
2.7	2.7
2.8	2.8
2.9	2.9
3	3


==> SetA1/p1/fig/TikZ/datFiles/fig25-line4.dat <==
-3	-2.9996
-2.9	-2.8994
-2.8	-2.7989
-2.7	-2.6982
-2.6	-2.597
-2.5	-2.4952
-2.4	-2.3924
-2.3	-2.2884
-2.2	-2.1826
-2.1	-2.0745
-2	-1.9634
-1.9	-1.8486
-1.8	-1.7295
-1.7	-1.6055
-1.6	-1.4763
-1.5	-1.3419
-1.4	-1.2028
-1.3	-1.0601
-1.2	-0.91569
-1.1	-0.77198
-1	-0.63212
-0.9	-0.49963
-0.8	-0.37817
-0.7	-0.27116
-0.6	-0.18139
-0.5	-0.1106
-0.4	-0.059142
-0.3	-0.025821
-0.2	-0.0078421
-0.1	-0.00099502
0	0
0.1	0.00099502
0.2	0.0078421
0.3	0.025821
0.4	0.059142
0.5	0.1106
0.6	0.18139
0.7	0.27116
0.8	0.37817
0.9	0.49963
1	0.63212
1.1	0.77198
1.2	0.91569
1.3	1.0601
1.4	1.2028
1.5	1.3419
1.6	1.4763
1.7	1.6055
1.8	1.7295
1.9	1.8486
2	1.9634
2.1	2.0745
2.2	2.1826
2.3	2.2884
2.4	2.3924
2.5	2.4952
2.6	2.597
2.7	2.6982
2.8	2.7989
2.9	2.8994
3	2.9996


==> SetA1/p1/fig/TikZ/datFiles/fig26-line1.dat <==
-2	-8.4967e-18
-1.85	-2.5319e-15
-1.7	-4.779e-13
-1.55	-5.707e-11
-1.4	-4.3048e-09
-1.25	-2.0467e-07
-1.1	-6.1155e-06
-0.95	-0.00011434
-0.8	-0.0013292
-0.65	-0.0095065
-0.5	-0.041042
-0.35	-0.10282
-0.2	-0.13406
-0.05	-0.048765
0.1	0.090484
0.25	0.13382
0.4	0.080759
0.55	0.026707
0.7	0.0052126
0.85	0.00061893
1	4.54e-05
1.15	2.0756e-06
1.3	5.9479e-08
1.45	1.0723e-09
1.6	1.2195e-11
1.75	8.7654e-14
1.9	3.9877e-16


==> SetA1/p1/fig/TikZ/datFiles/fig26-line2.dat <==
-2	-6.515e-70
-1.85	-2.4892e-51
-1.7	-9.0728e-37
-1.55	-1.3269e-25
-1.4	-2.8992e-17
-1.25	-3.119e-11
-1.1	-4.8182e-07
-0.95	-0.00027566
-0.8	-0.013311
-0.65	-0.10906
-0.5	-0.26763
-0.35	-0.30123
-0.2	-0.19683
-0.05	-0.049997
0.1	0.0999
0.25	0.24042
0.4	0.30966
0.55	0.22027
0.7	0.063439
0.85	0.0045959
1	4.54e-05
1.15	2.9165e-08
1.3	5.1293e-13
1.45	9.1908e-20
1.6	5.5233e-29
1.75	3.2431e-41
1.9	4.798e-57


==> SetA1/p1/fig/TikZ/datFiles/fig26-line3.dat <==
-2	-0
-1.85	-0
-1.7	-1.893e-303
-1.55	-3.1662e-145
-1.4	-1.1309e-64
-1.25	-1.6253e-26
-1.1	-5.3939e-10
-0.95	-0.0012489
-0.8	-0.14944
-0.65	-0.47264
-0.5	-0.48085
-0.35	-0.34921
-0.2	-0.19999
-0.05	-0.05
0.1	0.1
0.25	0.24996
0.4	0.39739
0.55	0.50582
0.7	0.39331
0.85	0.05572
1	4.54e-05
1.15	5.9639e-14
1.3	4.8664e-36
1.45	1.9789e-85
1.6	4.7431e-187
1.75	0
1.9	0


==> SetA1/p1/fig/TikZ/datFiles/fig26-line4.dat <==
-2	-0.036631
-1.85	-0.060367
-1.7	-0.09448
-1.55	-0.14026
-1.4	-0.1972
-1.25	-0.26201
-1.1	-0.32802
-0.95	-0.38528
-0.8	-0.42183
-0.65	-0.42601
-0.5	-0.3894
-0.35	-0.30965
-0.2	-0.19216
-0.05	-0.049875
0.1	0.099005
0.25	0.23485
0.4	0.34086
0.55	0.40643
0.7	0.42884
0.85	0.41271
1	0.36788
1.15	0.30644
1.3	0.23988
1.45	0.17712
1.6	0.12369
1.75	0.081849
1.9	0.051399


==> SetA1/p1/fig/TikZ/datFiles/fig26-line5.dat <==
-0.8	-0.8
-0.65	-0.65
-0.5	-0.5
-0.35	-0.35
-0.2	-0.2
-0.05	-0.05
0.1	0.1
0.25	0.25
0.4	0.4
0.55	0.55
0.7	0.7


==> SetA1/p1/fig/TikZ/datFiles/fig27-line1.dat <==
0.83333	0.02598
5	0.0083539
10	0.0056579
11.111	0.0054972
12.5	0.0053757
14.286	0.005304
20	0.0053865
25	0.0056207


==> SetA1/p1/fig/TikZ/datFiles/fig27-line2.dat <==
0.83333	0.015657
5	0.0057424
10	0.0048794
11.111	0.0048376
12.5	0.0048108
14.286	0.0048026
20	0.004867
25	0.0049628


==> SetA1/p1/fig/TikZ/datFiles/fig27-line3.dat <==
0.83333	0.0069807
5	0.0047941
10	0.0047211
11.111	0.0047287
12.5	0.0047415
14.286	0.0047611
20	0.0048306
25	0.0048896


==> SetA1/p1/fig/TikZ/datFiles/fig27-line4.dat <==
0.83333	0.024937
5	0.0053148
10	0.0019992
11.111	0.0017296
12.5	0.0014786
14.286	0.001248
20	0.00085786
25	0.00070292


==> SetA1/p1/fig/TikZ/datFiles/fig27-line5.dat <==
0.83333	0.013237
5	0.0022143
10	0.0010084
11.111	0.00091011
12.5	0.00081798
14.286	0.0007327
20	0.00058598
25	0.00052642


==> SetA1/p1/fig/TikZ/datFiles/fig27-line6.dat <==
0.83333	0.0035134
5	0.00083221
10	0.00056942
11.111	0.00054631
12.5	0.00052411
14.286	0.00050299
20	0.00046466
25	0.00044795


==> SetA1/p1/fig/TikZ/datFiles/fig27-line7.dat <==
0.83333	0.023349
5	0.0051872
10	0.0019677
11.111	0.001703
12.5	0.001456
14.286	0.0012288
20	0.00084332
25	0.00068995


==> SetA1/p1/fig/TikZ/datFiles/fig27-line8.dat <==
0.83333	0.012664
5	0.0021726
10	0.00098766
11.111	0.0008907
12.5	0.00079978
14.286	0.00071562
20	0.00057089
25	0.00051221


==> SetA1/p1/fig/TikZ/datFiles/fig27-line9.dat <==
0.83333	0.0034337
5	0.00081061
10	0.00055121
11.111	0.00052845
12.5	0.00050664
14.286	0.00048593
20	0.00044859
25	0.00043248


==> SetA1/p1/fig/TikZ/datFiles/fig3-line1.dat <==
0	0.99985
3	0.5009
6	0.25141
9	0.12603
12	0.063106
15	0.031625
18	0.015842
21	0.0079477


==> SetA1/p1/fig/TikZ/datFiles/fig3-line2.dat <==
0	0.015418
3	0.0076803
6	0.0039074
9	0.0019722
12	0.00099211
15	0.0004951
18	0.0002438
21	0.00012549


==> SetA1/p1/fig/TikZ/datFiles/fig3-line3.dat <==
0	0.24586
3	0.1407
6	0.077574
9	0.041229
12	0.021503
15	0.011053
18	0.0056362
21	0.0028459


==> SetA1/p1/fig/TikZ/datFiles/fig3-line4.dat <==
0	0.088553
3	0.041596
6	0.020055
9	0.0098354
12	0.004858
15	0.0024064
18	0.0012145
21	0.00061209


==> SetA1/p1/fig/TikZ/datFiles/fig3-line5.dat <==
0	0.41669
3	0.20799
6	0.10432
9	0.052353
12	0.02622
15	0.013073
18	0.0065947
21	0.003307


==> SetA1/p1/fig/TikZ/datFiles/fig3-line6.dat <==
0	0.32717
3	0.18824
6	0.10486
9	0.057221
12	0.03082
15	0.016756
18	0.0091654
21	0.0050669


==> SetA1/p1/fig/TikZ/datFiles/fig4-line1.dat <==
0	0.43041
3	0.38538
6	0.29374
9	0.1555
12	0.049906
15	0.0087891
18	0.0009875
21	8.3203e-05


==> SetA1/p1/fig/TikZ/datFiles/fig4-line2.dat <==
0	0.28949
3	0.1648
6	0.062038
9	0.013919
12	0.0020621
15	0.0001793
18	2.0703e-05
21	3.9063e-06


==> SetA1/p1/fig/TikZ/datFiles/fig4-line3.dat <==
0	0.38423
3	0.28952
6	0.15864
9	0.055001
12	0.012441
15	0.0020535
18	0.00020469
21	3.8281e-05


==> SetA1/p1/fig/TikZ/datFiles/fig4-line4.dat <==
0	0.35868
3	0.25715
6	0.13563
9	0.044468
12	0.0094949
15	0.0015602
18	0.00018867
21	1.4062e-05


==> SetA1/p1/fig/TikZ/datFiles/fig4-line5.dat <==
0	0.40911
3	0.34328
6	0.22694
9	0.10133
12	0.026163
15	0.0043281
18	0.00050859
21	4.2188e-05


==> SetA1/p1/fig/TikZ/datFiles/fig4-line6.dat <==
0	0.4248
3	0.3807
6	0.31511
9	0.23959
12	0.1737
15	0.12863
18	0.10335
21	0.090485


==> SetA1/p1/fig/TikZ/datFiles/fig5-line1.dat <==
0	0.41423
3	0.33922
6	0.15328
9	0.012129
12	0.000165
15	0
18	0
21	0


==> SetA1/p1/fig/TikZ/datFiles/fig5-line2.dat <==
0	0.014256
3	0.00013156
6	0
9	0
12	0
15	0
18	0
21	0


==> SetA1/p1/fig/TikZ/datFiles/fig5-line3.dat <==
0	0.30705
3	0.10194
6	0.0055238
9	5.625e-05
12	0
15	0
18	0
21	0


==> SetA1/p1/fig/TikZ/datFiles/fig5-line4.dat <==
0	0.069469
3	0.0035302
6	4.2188e-05
9	0
12	0
15	0
18	0
21	0


==> SetA1/p1/fig/TikZ/datFiles/fig5-line5.dat <==
0	-0.59107
3	-1.2619
6	-2.7152
9	-5.1072


==> SetA1/p1/fig/TikZ/datFiles/fig5-line6.dat <==
0	-0.61572
3	-1.3161
6	-2.8056
9	-4.8897


==> SetA1/p1/fig/TikZ/datFiles/fig6-line1.dat <==
0	0.40866
3	0.33623
6	0.24029
9	0.15159
12	0.085776
15	0.047391
18	0.023438
21	0.012025


==> SetA1/p1/fig/TikZ/datFiles/fig6-line2.dat <==
0	0.15154
3	0.085668
6	0.046676
9	0.023467
12	0.012534
15	0.006023
18	0.0032406
21	0.0015898


==> SetA1/p1/fig/TikZ/datFiles/fig6-line3.dat <==
0	0.31935
3	0.21954
6	0.13388
9	0.074046
12	0.038973
15	0.020627
18	0.010059
21	0.0049355


==> SetA1/p1/fig/TikZ/datFiles/fig6-line4.dat <==
0	0.20518
3	0.12027
6	0.067051
9	0.035028
12	0.018168
15	0.0087207
18	0.0048391
21	0.0022605


==> SetA1/p1/fig/TikZ/datFiles/fig6-line5.dat <==
0	0.33074
3	0.23904
6	0.15057
9	0.082865
12	0.044842
15	0.023066
18	0.010562
21	0.005332


==> SetA1/p1/fig/TikZ/datFiles/fig6-line6.dat <==
0	0.22851
3	0.11759
6	0.059766
9	0.030241
12	0.015214
15	0.007612
18	0.0037989
21	0.0019184


==> SetA1/p1/fig/TikZ/datFiles/fig7-line1.dat <==
0	1.0001
3	0.50087
6	0.25138
9	0.12591
12	0.063073
15	0.031654
18	0.015847
21	0.0079404


==> SetA1/p1/fig/TikZ/datFiles/fig7-line2.dat <==
0	0.013576
3	0.0071254
6	0.003753
9	0.0019304
12	0.0010045
15	0.00051203
18	0.00026325
21	0.00013478


==> SetA1/p1/fig/TikZ/datFiles/fig7-line3.dat <==
0	0.26023
3	0.15224
6	0.088697
9	0.051301
12	0.029589
15	0.016948
18	0.0095895
21	0.0053521


==> SetA1/p1/fig/TikZ/datFiles/fig7-line4.dat <==
0	0.18087
3	0.10605
6	0.060664
9	0.033959
12	0.018761
15	0.010446
18	0.005905
21	0.0034259


==> SetA1/p1/fig/TikZ/datFiles/fig7-line5.dat <==
0	0.12703
3	0.073487
6	0.041343
9	0.022741
12	0.012441
15	0.0069541
18	0.0040015
21	0.0023748


==> SetA1/p1/fig/TikZ/datFiles/fig7-line6.dat <==
0	0.087034
3	0.04868
6	0.026656
9	0.014446
12	0.0081011
15	0.0047332
18	0.0028028
21	0.0016959


==> SetA1/p1/fig/TikZ/datFiles/fig7-line7.dat <==
0	0.057735
3	0.031223
6	0.017001
9	0.0094231
12	0.0054851
15	0.0032945
18	0.0020007
21	0.0012184


==> SetA1/p1/fig/TikZ/datFiles/fig8-line1.dat <==
0	0.99978
3	0.50118
6	0.25122
9	0.1259
12	0.063053
15	0.031625
18	0.015852
21	0.0079457


==> SetA1/p1/fig/TikZ/datFiles/fig8-line2.dat <==
0	0.00098743
3	0.00047841
6	0.00025057
9	0.00012421
12	6.2295e-05
15	3.1266e-05
18	1.506e-05
21	7.8206e-06


==> SetA1/p1/fig/TikZ/datFiles/fig8-line3.dat <==
0	0.077179
3	0.03835
6	0.019131
9	0.0096173
12	0.0048116
15	0.0024033
18	0.0012083
21	0.00060703


==> SetA1/p1/fig/TikZ/datFiles/fig8-line4.dat <==
0	0.044748
3	0.02236
6	0.011186
9	0.0056231
12	0.0028136
15	0.0014057
18	0.00070437
21	0.00035272


==> SetA1/p1/fig/TikZ/datFiles/fig8-line5.dat <==
0	0.028988
3	0.014386
6	0.0072228
9	0.0036407
12	0.0018227
15	0.00091334
18	0.0004581
21	0.00023059


==> SetA1/p1/fig/TikZ/datFiles/fig8-line6.dat <==
0	0.02114
3	0.010605
6	0.0053126
9	0.0026594
12	0.0013369
15	0.00066824
18	0.0003369
21	0.0001682


==> SetA1/p1/fig/TikZ/datFiles/fig8-line7.dat <==
0	0.017346
3	0.0086957
6	0.0043665
9	0.0021839
12	0.0010964
15	0.000547
18	0.00027446
21	0.00013875


==> SetA1/p1/fig/TikZ/datFiles/fig9-line1.dat <==
0	1
3	0.50087
6	0.25115
9	0.12578
12	0.063099
15	0.031597
18	0.015858
21	0.0079454


==> SetA1/p1/fig/TikZ/datFiles/fig9-line2.dat <==
0	0.00096933
3	0.0004878
6	0.00024646
9	0.00012085
12	6.0978e-05
15	3.0455e-05
18	1.5958e-05
21	7.7297e-06


==> SetA1/p1/fig/TikZ/datFiles/fig9-line3.dat <==
0	0.088553
3	0.041596
6	0.020055
9	0.0098354
12	0.004858
15	0.0024064
18	0.0012145
21	0.00061209


==> SetA1/p1/fig/TikZ/datFiles/fig9-line4.dat <==
0	0.04793
3	0.023332
6	0.011408
9	0.0056623
12	0.0028264
15	0.0014205
18	0.0007065
21	0.00035374


==> SetA1/p1/fig/TikZ/datFiles/fig9-line5.dat <==
0	0.029714
3	0.014671
6	0.0073512
9	0.0036578
12	0.001825
15	0.00091575
18	0.00045918
21	0.00023134


==> SetA1/p1/fig/TikZ/datFiles/fig9-line6.dat <==
0	0.021302
3	0.010628
6	0.0052856
9	0.0026659
12	0.0013429
15	0.00067141
18	0.00033595
21	0.00016989


==> SetA1/p1/fig/TikZ/datFiles/fig9-line7.dat <==
0	0.016966
3	0.0086082
6	0.0043202
9	0.0021996
12	0.0010937
15	0.00055168
18	0.00027803
21	0.00013738

